Active Label Correction for Semantic Segmentation with Foundation Models

Training and validating models for semantic segmentation require datasets with pixel-wise annotations, which are notoriously labor-intensive. Although useful priors such as foundation models or crowdsourced datasets are available, they are error-prone. We hence propose an effective framework of active label correction (ALC) based on a design of correction query to rectify pseudo labels of pixels, which in turn is more annotator-friendly than the standard one inquiring to classify a pixel directly according to our theoretical analysis and user study. Specifically, leveraging foundation models providing useful zero-shot predictions on pseudo labels and superpixels, our method comprises two key techniques: (i) an annotator-friendly design of correction query with the pseudo labels, and (ii) an acquisition function looking ahead label expansions based on the superpixels. Experimental results on PASCAL, Cityscapes, and Kvasir-SEG datasets demonstrate the effectiveness of our ALC framework, outperforming prior methods for active semantic segmentation and label correction. Notably, utilizing our method, we obtained a revised dataset of PASCAL by rectifying errors in 2.6 million pixels in PASCAL dataset.

==> Data/acq_kvasir.csv <==
x,CIL,SoftMin,AIoU,SIM,CIL-U,SoftMin-U,AIoU-U,SIM-U,CIL-D,SoftMin-D,AIoU-D,SIM-D,Full,Full-U,Full-D
0,20.4,20.4,20.4,20.4,20.69,20.69,20.69,20.69,20.11,20.11,20.11,20.11,80.56,80.65,80.48
2,29.1,28.8,40.4,43.7,30.1,30.4,40.4,45.1,28.1,27.2,40.4,42.3,80.56,80.65,80.48
4,38.9,47.5,56.1,70.3,39.8,48.6,56.1,71,38,46.4,56.1,69.6,80.56,80.65,80.48
6,60.1,64.5,70.6,79.1,60.7,66.3,73.1,80,59.5,62.7,68.1,78.2,80.56,80.65,80.48
8,76.4,77.4,76.9,80.9,77.2,77.9,76.9,80.9,75.6,76.9,76.9,80.9,80.56,80.65,80.48
9.058,81.4,80.7,80.2,81,81.8,81.4,80.9,81.6,81,80,79.5,80.4,80.56,80.65,80.48


==> Data/alc_city.csv <==
x,Spx,MerSpx,MulSpx,ALC,Spx-U,MerSpx-U,MulSpx-U,ALC-U,Spx-D,MerSpx-D,MulSpx-D,ALC-D,BALC,BALC-U,BALC-D
32.562,,,,,,,,,,,,,88.64,89.07,88.22
64.163,,,,,,,,,,,,,93.58,93.73,93.42
91.092,,,,,,,,,,,,,95.25,95.63941501,94.86402705
50,,,,88.64,,,,89.07,,,,88.22,,,
100,83.66221988,87.44608814,86.96774194,93.58,84.44375468,87.86954607,87.22580646,93.73,82.88068508,87.02263021,86.96774194,93.42,,,
150,88.22238366,91.70171268,,95.25,88.47532251,92.4049223,,95.63941501,87.96944481,90.99850306,,94.86402705,,,
200,90.02544799,92.78479285,95.09677419,,91.48087,93.74503588,95.61290322,,88.57002599,91.82454982,95.09677419,,,,
250,92.11530841,94.21054022,,,93.01413287,94.34843482,,,91.21648395,94.07264562,,,,,


==> Data/alc_city_abs.csv <==
x,Spx,MerSpx,MulSpx,ALC,Spx-U,MerSpx-U,MulSpx-U,ALC-U,Spx-D,MerSpx-D,MulSpx-D,ALC-D,BALC,BALC-U,BALC-D
32.562,,,,,,,,,,,,,68.33,68.66,68
64.163,,,,,,,,,,,,,72.13,72.25,72.01
91.092,,,,,,,,,,,,,73.42,73.72,73.12
50,,,,68.33,,,,68.66,,,,68,,,
100,63.34,66.21,67.4,72.13,63.93,66.53,67.6,72.25,62.75,65.89,67.2,72.01,,,
150,66.79,69.43,,73.42,66.98,69.96,,73.72,66.6,68.9,,73.12,,,
200,68.16,70.25,73.7,,69.26,70.98,74.1,,67.06,69.52,73.3,,,,
250,69.74,71.33,,,70.42,71.43,,,69.06,71.23,,,,,


==> Data/alc_pascal.csv <==
x,Spx,MerSpx,MulSpx,ALC,Spx-U,MerSpx-U,MulSpx-U,ALC-U,Spx-D,MerSpx-D,MulSpx-D,ALC-D,BALC,BALC-U,BALC-D
2.021,,,,,,,,,,,,,86.65,86.86156533,86.43843467
4.297,,,,,,,,,,,,,94.13,94.39646679,93.86353321
7.819,,,,,,,,,,,,,95.4,95.68744195,95.11255805
3,,,,86.65,,,,86.86156533,,,,86.43843467,,,
6,,,,94.13,,,,94.39646679,,,,93.86353321,,,
10,77.87,80.33,86.3,95.4,78.79423409,81.1303636,86.94020487,95.68744195,76.94576592,79.5296364,85.65979513,95.11255805,,,
15,83.66,84.22,,,84.59566222,84.76434708,,,82.72433778,83.67565292,,,,,
20,86.81,87.82,92.96,,86.96132428,87.96186652,93.08804097,,86.65867572,87.67813348,92.83195903,,,,
25,88.75,90.63,,,88.96122348,91.70306257,,,88.53877652,89.55693743,,,,,


==> Data/alc_pascal_abs.csv <==
x,Spx,MerSpx,MulSpx,ALC,Spx-U,MerSpx-U,MulSpx-U,ALC-U,Spx-D,MerSpx-D,MulSpx-D,ALC-D,BALC,BALC-U,BALC-D
2.021,,,,,,,,,,,,,65.3,65.51,65.09
4.297,,,,,,,,,,,,,70.94,71.21,70.67
7.819,,,,,,,,,,,,,71.89,72.18,71.6
3,,,,65.3,,,,65.51,,,,65.09,,,
6,,,,70.94,,,,71.21,,,,70.67,,,
10,59.28,61.15,67.4,71.89,59.98,61.76,67.9,72.18,58.58,60.54,66.9,71.6,,,
15,63.69,64.11,,,64.4,64.52,,,62.98,63.7,,,,,
20,66.09,66.85,72.6,,66.21,66.96,72.7,,65.97,66.74,72.5,,,,
25,67.57,68.99,,,67.73,69.81,,,67.41,68.17,,,,,


==> Data/foundation_data_mIoU.csv <==
x,GSAM,GSEEDS,RSAM,RSEEDS,GSAM-U,GSEEDS-U,RSAM-U,RSEEDS-U,GSAM-D,GSEEDS-D,RSAM-D,RSEEDS-D
3,73.94,56.84,62,55.52,73.97,56.88,62.83,56.3,73.9,56.8,61.18,54.73
6,85.37,58.64,81.6,59.18,85.49,58.78,81.97,59.93,85.25,58.5,81.22,58.43
9,88.99,60.09,83.72,62.12,89.19,60.22,83.92,62.76,88.8,59.95,83.52,61.48
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,
,,,,,,,,,,,,


==> Data/foundation_model_mIoU.csv <==
x,GSAM,GSEEDS,RSAM,RSEEDS,GSAM-U,GSEEDS-U,RSAM-U,RSEEDS-U,GSAM-D,GSEEDS-D,RSAM-D,RSEEDS-D,Full,Full-U,Full-D
3,65.3,57.84,60.56,56.7,65.51,58.38,61.51,57.01,65.09,57.3,59.61,56.39,71.59,71.66198403,71.51801597
6,70.94,59.03,67.86,57.63,71.21,59.47,68.28,57.87,70.67,58.59,67.44,57.39,71.59,71.66198403,71.51801597
9,71.71,59.78,68.85,58.85,72,60.04,69.23,59.22,71.42,59.51,68.48,58.48,71.59,71.66198403,71.51801597
,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,


==> Data/precision_pascal.csv <==
x,CIL,SoftMin,AIoU,SIM,CIL-U,SoftMin-U,AIoU-U,SIM-U,CIL-D,SoftMin-D,AIoU-D,SIM-D
1,97,96,62,54,98,98,64,55,96,95,59,53
3,94,76,65,49,95,82,66,50,94,70,63,48
5,88,58,61,49,89,60,61,49,87,56,60,49
7,73,51,50,49,75,52,51,49,71,51,48,49
9,57,49,49,49,58,50,49,49,56,49,48,49
11.257,49,49,49,49,49,49,49,49,49,49,49,49


==> Data/recall_kvasir.csv <==
x,CIL,SoftMin,AIoU,SIM,CIL-U,SoftMin-U,AIoU-U,SIM-U,CIL-D,SoftMin-D,AIoU-D,SIM-D
0,0,0,0,0,0,0,0,0,0,0,0,0
2,18,22,22,62,21,26,22,65,15,19,22,59
4,37,47,44,88,40,48,44,90,34,45,44,87
6,59,70,67,98,60,70,67,98,58,69,67,97
8,86,89,88,99,86,90,88,99,85,89,88,99
9.058,99,99,99,99,99,99,99,99,99,99,99,99


==> Data/recall_pascal.csv <==
x,CIL,SoftMin,AIoU,SIM,CIL-U,SoftMin-U,AIoU-U,SIM-U,CIL-D,SoftMin-D,AIoU-D,SIM-D
1,0,0,6,32,0,0,7,34,0,0,6,30
3,1,3,11,62,1,4,12,62,1,2,10,61
5,3,17,19,75,3,20,21,75,3,15,17,74
7,8,38,41,80,9,41,46,80,8,35,37,80
9,23,60,80,81,23,62,81,81,23,58,80,81
11.257,82,82,82,82,82,82,82,82,82,82,82,82


==> Data/sam_to_p_f1.csv <==
x,CIL,SoftMin,AIoU,Sim
1,0.0202,0.0202,0.3079,0.5047
3,0.046,0.0594,0.2765,0.5731
5,0.0922,0.2707,0.3758,0.6005
7,0.1868,0.4295,0.491,0.6065
9,0.3628,0.5381,0.6033,0.6098
11,0.6101,0.6101,0.6101,0.6101

